The complete existence spectrum of periodic complementary ternary pairs of weight nine

For two sequences with entries $0,\pm1$, periodic complementarity means that their periodic autocorrelation functions sum to zero at every nonzero shift. We give necessary and sufficient conditions on the length for the existence of such pairs of total weight nine, where weight counts nonzero entries. The conditions decide existence at any prescribed length by divisibility tests. The main new result bounds the length of primitive pairs with two nonzero components. A pair is primitive if it cannot be shortened by removing uniformly inserted zeros after independent cyclic permutations. We prove primitive-length bounds of $64,48,64$ for weight distributions $(5,4),(6,3),(7,2)$. These bounds make the classification finite and prove that the earlier searches contain every required case. Exhaustive enumeration gives $91$ primitive sequence-equivalence classes. Including the five known circulant classes gives $96$ representatives from which every pair can be generated. The same catalogue gives class counts at every length. For constructing one pair, $33$ displayed seeds suffice. The results settle earlier conjectures on the weight distributions and decide exactly which orders admit the associated two-circulant weighing-matrix construction.

==> Anc/catalogue.csv <==
id,split,n,A_plus,A_minus,B_plus,B_minus
54-5-1,54,5,1;2;3;4,0,0;1,2;4
54-7-1,54,7,1;2;3;4,0,0;3,1;4
54-8-1,54,8,1;2;3;7,0,0;1,2;5
54-8-2,54,8,1;3;4;5,0,0;1,2;7
54-8-3,54,8,1;3;4;5,0,0;3,1;6
54-10-1,54,10,1;2;3;5,0,0;3,1;6
54-10-2,54,10,1;2;3;9,0,0;2,4;8
54-10-3,54,10,1;2;7;9,0,0;1,3;6
54-11-1,54,11,1;2;3;9,0,0;2,3;6
54-11-2,54,11,1;2;3;10,0,0;1,2;7
54-11-3,54,11,1;2;4;5,0,0;4,1;7
54-11-4,54,11,1;2;5;7,0,0;2,4;8
54-11-5,54,11,1;2;5;10,0,0;1,4;8
54-12-1,54,12,1;3;5;6,0,0;4,2;8
54-12-2,54,12,2;4;8;10,0,0;3,6;9
54-13-1,54,13,1;2;3;5,0,0;5,1;7
54-13-2,54,13,1;2;4;10,0,0;2,4;8
54-13-3,54,13,1;2;6;12,0,0;1,3;5
54-13-4,54,13,1;2;8;10,0,0;3,6;9
54-13-5,54,13,1;3;10;11,0,0;2,4;7
54-14-1,54,14,1;2;5;11,0,0;2,4;6
54-14-2,54,14,1;2;7;9,0,0;2,4;8
54-14-3,54,14,1;3;7;8,0,0;1,2;5
54-14-4,54,14,1;3;7;10,0,0;1,3;6
54-14-5,54,14,1;4;7;11,0,0;1,4;9
54-14-6,54,14,1;6;7;13,0,0;1,3;6
54-15-1,54,15,1;2;3;6,0,0;5,1;10
54-15-2,54,15,1;2;4;8,0,0;3,6;12
54-15-3,54,15,1;2;10;14,0,0;1,4;9
54-15-4,54,15,3;5;6;10,0,0;5,1;7
54-16-1,54,16,1;3;4;7,0,0;5,2;11
54-16-2,54,16,1;3;4;13,0,0;3,5;10
54-17-1,54,17,1;2;6;8,0,0;2,4;12
54-17-2,54,17,1;2;8;10,0,0;2,4;8
54-17-3,54,17,1;4;5;14,0,0;2,4;9
54-19-1,54,19,1;2;3;6,0,0;6,1;10
54-19-2,54,19,1;2;9;11,0,0;3,6;12
54-19-3,54,19,1;2;9;18,0,0;1,4;8
54-19-4,54,19,1;2;12;14,0,0;4,8;13
54-20-1,54,20,1;2;3;19,0,0;6,2;14
54-20-2,54,20,1;2;7;9,0,0;3,6;15
54-20-3,54,20,1;2;13;15,0,0;3,6;11
54-20-4,54,20,2;4;6;12,0,0;1,2;11
54-20-5,54,20,2;6;8;16,0,0;3,6;13
54-21-1,54,21,1;7;8;14,0,0;3,6;15
54-21-2,54,21,1;8;9;18,0,0;3,7;14
54-22-1,54,22,1;2;3;21,0,0;6,2;12
54-22-2,54,22,1;2;5;7,0,0;7,3;16
54-22-3,54,22,1;2;17;19,0,0;3,7;16
54-23-1,54,23,1;2;5;7,0,0;7,3;13
54-23-2,54,23,1;2;11;13,0,0;3,6;12
54-25-1,54,25,1;2;16;18,0,0;4,8;15
54-25-2,54,25,1;5;14;15,0,0;5,9;17
54-28-1,54,28,1;7;14;15,0,0;2,4;8
54-28-2,54,28,2;4;8;16,0,0;3,6;17
54-28-3,54,28,2;4;8;22,0,0;5,10;19
54-29-1,54,29,1;2;9;21,0,0;2,7;12
54-41-1,54,41,1;2;4;38,0,0;12,5;29
54-43-1,54,43,1;2;4;40,0,0;12,5;24
63-7-1,63,7,0;1;3,2;4;5,0;1;3,
63-10-1,63,10,0;1;3,4;5;9,0;2;6,
63-11-1,63,11,0;1;3,2;7;9,0;1;5,
63-12-1,63,12,0;1;5,3;6;9,0;2;4,
63-13-1,63,13,0;1;2,3;6;12,0;2;5,
63-13-2,63,13,0;1;4,2;7;9,0;2;7,
63-13-3,63,13,0;1;4,2;8;10,0;2;6,
63-15-1,63,15,0;1;3,2;8;12,0;1;8,
63-15-2,63,15,0;1;3,2;11;12,0;4;8,
63-15-3,63,15,0;1;5,2;10;12,0;3;6,
63-17-1,63,17,0;1;3,4;11;15,0;3;8,
63-19-1,63,19,0;1;3,2;6;7,0;6;12,
63-19-2,63,19,0;1;4,3;8;14,0;2;9,
63-19-3,63,19,0;1;8,2;11;15,0;2;5,
63-20-1,63,20,0;1;9,3;10;13,0;2;6,
63-21-1,63,21,0;1;5,10;18;20,0;3;9,
63-21-2,63,21,0;1;8,9;15;18,0;4;11,
63-23-1,63,23,0;1;4,5;16;21,0;2;8,
63-25-1,63,25,0;1;5,6;16;22,0;3;11,
63-29-1,63,29,0;1;4,21;26;28,0;8;17,
72-10-1,72,10,0;1;2;4;6,5;8,0,2
72-12-1,72,12,0;1;2;4;9,5;11,0,6
72-12-2,72,12,0;1;2;6;8,4;7,0,6
72-12-3,72,12,0;1;3;5;6,2;10,0,6
72-13-1,72,13,0;1;2;6;9,5;7,0,2
72-14-1,72,14,0;1;3;4;8,5;7,0,2
72-15-1,72,15,0;1;2;6;10,11;14,0,6
72-19-1,72,19,0;1;2;4;13,3;8,0,2
72-23-1,72,23,0;1;2;6;9,8;20,0,1
72-25-1,72,25,0;1;3;7;17,18;23,0,4
72-28-1,72,28,0;1;3;8;19,20;26,0,6
72-28-2,72,28,0;1;3;10;23,4;8,0,10
90-13-1,90,13,2;5;6;7;8;11,1;3;9,,
90-13-2,90,13,4;7;8;10;11;12,1;3;9,,
90-24-1,90,24,3;4;8;9;16;20,0;15;21,,
90-26-1,90,26,1;3;4;9;10;12,2;6;18,,
90-26-2,90,26,7;11;14;16;21;22,2;6;18,,


==> Anc/data.json <==
{
  "title": "The complete existence spectrum of periodic complementary ternary pairs of weight nine",
  "authors": [
    "Stelios D. Georgiou",
    "Stella Stylianou"
  ],
  "corresponding_author": "Stelios D. Georgiou (stelios.georgiou@rmit.edu.au)",
  "indexing": "zero-based; A_plus/A_minus and B_plus/B_minus give positions of entries +1/-1; all unlisted entries are zero",
  "catalogue": {
    "description": "Complete catalogue of all 96 primitive total-weight-nine periodic complementary ternary pairs under the stated sequence equivalence. Includes the 91 nonzero-component classes and five established scalar classes. Zero-based supports.",
    "equivalence": "Independent cyclic permutations, reversals, component sign changes; a common unit multiplier. Component order is fixed by decreasing weight. This is not arbitrary weighing-matrix equivalence.",
    "theoretical_bounds": {
      "54": 64,
      "63": 48,
      "72": 64
    },
    "counts": {
      "54": 59,
      "63": 20,
      "72": 12,
      "90": 5
    },
    "records": [
      {
        "id": "54-5-1",
        "split": "54",
        "n": 5,
        "A_plus": [
          1,
          2,
          3,
          4
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          2,
          4
        ]
      },
      {
        "id": "54-7-1",
        "split": "54",
        "n": 7,
        "A_plus": [
          1,
          2,
          3,
          4
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          1,
          4
        ]
      },
      {
        "id": "54-8-1",
        "split": "54",
        "n": 8,
        "A_plus": [
          1,
          2,
          3,
          7
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          2,
          5
        ]
      },
      {
        "id": "54-8-2",
        "split": "54",
        "n": 8,
        "A_plus": [
          1,
          3,
          4,
          5
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          2,
          7
        ]
      },
      {
        "id": "54-8-3",
        "split": "54",
        "n": 8,
        "A_plus": [
          1,
          3,
          4,
          5
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          1,
          6
        ]
      },
      {
        "id": "54-10-1",
        "split": "54",
        "n": 10,
        "A_plus": [
          1,
          2,
          3,
          5
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          1,
          6
        ]
      },
      {
        "id": "54-10-2",
        "split": "54",
        "n": 10,
        "A_plus": [
          1,
          2,
          3,
          9
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-10-3",
        "split": "54",
        "n": 10,
        "A_plus": [
          1,
          2,
          7,
          9
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          3,
          6
        ]
      },
      {
        "id": "54-11-1",
        "split": "54",
        "n": 11,
        "A_plus": [
          1,
          2,
          3,
          9
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          3,
          6
        ]
      },
      {
        "id": "54-11-2",
        "split": "54",
        "n": 11,
        "A_plus": [
          1,
          2,
          3,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          2,
          7
        ]
      },
      {
        "id": "54-11-3",
        "split": "54",
        "n": 11,
        "A_plus": [
          1,
          2,
          4,
          5
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          4
        ],
        "B_minus": [
          1,
          7
        ]
      },
      {
        "id": "54-11-4",
        "split": "54",
        "n": 11,
        "A_plus": [
          1,
          2,
          5,
          7
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-11-5",
        "split": "54",
        "n": 11,
        "A_plus": [
          1,
          2,
          5,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-12-1",
        "split": "54",
        "n": 12,
        "A_plus": [
          1,
          3,
          5,
          6
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          4
        ],
        "B_minus": [
          2,
          8
        ]
      },
      {
        "id": "54-12-2",
        "split": "54",
        "n": 12,
        "A_plus": [
          2,
          4,
          8,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          9
        ]
      },
      {
        "id": "54-13-1",
        "split": "54",
        "n": 13,
        "A_plus": [
          1,
          2,
          3,
          5
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          1,
          7
        ]
      },
      {
        "id": "54-13-2",
        "split": "54",
        "n": 13,
        "A_plus": [
          1,
          2,
          4,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-13-3",
        "split": "54",
        "n": 13,
        "A_plus": [
          1,
          2,
          6,
          12
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          3,
          5
        ]
      },
      {
        "id": "54-13-4",
        "split": "54",
        "n": 13,
        "A_plus": [
          1,
          2,
          8,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          9
        ]
      },
      {
        "id": "54-13-5",
        "split": "54",
        "n": 13,
        "A_plus": [
          1,
          3,
          10,
          11
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          7
        ]
      },
      {
        "id": "54-14-1",
        "split": "54",
        "n": 14,
        "A_plus": [
          1,
          2,
          5,
          11
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          6
        ]
      },
      {
        "id": "54-14-2",
        "split": "54",
        "n": 14,
        "A_plus": [
          1,
          2,
          7,
          9
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-14-3",
        "split": "54",
        "n": 14,
        "A_plus": [
          1,
          3,
          7,
          8
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          2,
          5
        ]
      },
      {
        "id": "54-14-4",
        "split": "54",
        "n": 14,
        "A_plus": [
          1,
          3,
          7,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          3,
          6
        ]
      },
      {
        "id": "54-14-5",
        "split": "54",
        "n": 14,
        "A_plus": [
          1,
          4,
          7,
          11
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          4,
          9
        ]
      },
      {
        "id": "54-14-6",
        "split": "54",
        "n": 14,
        "A_plus": [
          1,
          6,
          7,
          13
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          3,
          6
        ]
      },
      {
        "id": "54-15-1",
        "split": "54",
        "n": 15,
        "A_plus": [
          1,
          2,
          3,
          6
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          1,
          10
        ]
      },
      {
        "id": "54-15-2",
        "split": "54",
        "n": 15,
        "A_plus": [
          1,
          2,
          4,
          8
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          12
        ]
      },
      {
        "id": "54-15-3",
        "split": "54",
        "n": 15,
        "A_plus": [
          1,
          2,
          10,
          14
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          4,
          9
        ]
      },
      {
        "id": "54-15-4",
        "split": "54",
        "n": 15,
        "A_plus": [
          3,
          5,
          6,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          1,
          7
        ]
      },
      {
        "id": "54-16-1",
        "split": "54",
        "n": 16,
        "A_plus": [
          1,
          3,
          4,
          7
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          2,
          11
        ]
      },
      {
        "id": "54-16-2",
        "split": "54",
        "n": 16,
        "A_plus": [
          1,
          3,
          4,
          13
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          5,
          10
        ]
      },
      {
        "id": "54-17-1",
        "split": "54",
        "n": 17,
        "A_plus": [
          1,
          2,
          6,
          8
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          12
        ]
      },
      {
        "id": "54-17-2",
        "split": "54",
        "n": 17,
        "A_plus": [
          1,
          2,
          8,
          10
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-17-3",
        "split": "54",
        "n": 17,
        "A_plus": [
          1,
          4,
          5,
          14
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          9
        ]
      },
      {
        "id": "54-19-1",
        "split": "54",
        "n": 19,
        "A_plus": [
          1,
          2,
          3,
          6
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          6
        ],
        "B_minus": [
          1,
          10
        ]
      },
      {
        "id": "54-19-2",
        "split": "54",
        "n": 19,
        "A_plus": [
          1,
          2,
          9,
          11
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          12
        ]
      },
      {
        "id": "54-19-3",
        "split": "54",
        "n": 19,
        "A_plus": [
          1,
          2,
          9,
          18
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-19-4",
        "split": "54",
        "n": 19,
        "A_plus": [
          1,
          2,
          12,
          14
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          4
        ],
        "B_minus": [
          8,
          13
        ]
      },
      {
        "id": "54-20-1",
        "split": "54",
        "n": 20,
        "A_plus": [
          1,
          2,
          3,
          19
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          6
        ],
        "B_minus": [
          2,
          14
        ]
      },
      {
        "id": "54-20-2",
        "split": "54",
        "n": 20,
        "A_plus": [
          1,
          2,
          7,
          9
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          15
        ]
      },
      {
        "id": "54-20-3",
        "split": "54",
        "n": 20,
        "A_plus": [
          1,
          2,
          13,
          15
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          11
        ]
      },
      {
        "id": "54-20-4",
        "split": "54",
        "n": 20,
        "A_plus": [
          2,
          4,
          6,
          12
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          2,
          11
        ]
      },
      {
        "id": "54-20-5",
        "split": "54",
        "n": 20,
        "A_plus": [
          2,
          6,
          8,
          16
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          13
        ]
      },
      {
        "id": "54-21-1",
        "split": "54",
        "n": 21,
        "A_plus": [
          1,
          7,
          8,
          14
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          15
        ]
      },
      {
        "id": "54-21-2",
        "split": "54",
        "n": 21,
        "A_plus": [
          1,
          8,
          9,
          18
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          7,
          14
        ]
      },
      {
        "id": "54-22-1",
        "split": "54",
        "n": 22,
        "A_plus": [
          1,
          2,
          3,
          21
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          6
        ],
        "B_minus": [
          2,
          12
        ]
      },
      {
        "id": "54-22-2",
        "split": "54",
        "n": 22,
        "A_plus": [
          1,
          2,
          5,
          7
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          7
        ],
        "B_minus": [
          3,
          16
        ]
      },
      {
        "id": "54-22-3",
        "split": "54",
        "n": 22,
        "A_plus": [
          1,
          2,
          17,
          19
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          7,
          16
        ]
      },
      {
        "id": "54-23-1",
        "split": "54",
        "n": 23,
        "A_plus": [
          1,
          2,
          5,
          7
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          7
        ],
        "B_minus": [
          3,
          13
        ]
      },
      {
        "id": "54-23-2",
        "split": "54",
        "n": 23,
        "A_plus": [
          1,
          2,
          11,
          13
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          12
        ]
      },
      {
        "id": "54-25-1",
        "split": "54",
        "n": 25,
        "A_plus": [
          1,
          2,
          16,
          18
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          4
        ],
        "B_minus": [
          8,
          15
        ]
      },
      {
        "id": "54-25-2",
        "split": "54",
        "n": 25,
        "A_plus": [
          1,
          5,
          14,
          15
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          9,
          17
        ]
      },
      {
        "id": "54-28-1",
        "split": "54",
        "n": 28,
        "A_plus": [
          1,
          7,
          14,
          15
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          4,
          8
        ]
      },
      {
        "id": "54-28-2",
        "split": "54",
        "n": 28,
        "A_plus": [
          2,
          4,
          8,
          16
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          6,
          17
        ]
      },
      {
        "id": "54-28-3",
        "split": "54",
        "n": 28,
        "A_plus": [
          2,
          4,
          8,
          22
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          10,
          19
        ]
      },
      {
        "id": "54-29-1",
        "split": "54",
        "n": 29,
        "A_plus": [
          1,
          2,
          9,
          21
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          7,
          12
        ]
      },
      {
        "id": "54-41-1",
        "split": "54",
        "n": 41,
        "A_plus": [
          1,
          2,
          4,
          38
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          12
        ],
        "B_minus": [
          5,
          29
        ]
      },
      {
        "id": "54-43-1",
        "split": "54",
        "n": 43,
        "A_plus": [
          1,
          2,
          4,
          40
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          12
        ],
        "B_minus": [
          5,
          24
        ]
      },
      {
        "id": "63-7-1",
        "split": "63",
        "n": 7,
        "A_plus": [
          0,
          1,
          3
        ],
        "A_minus": [
          2,
          4,
          5
        ],
        "B_plus": [
          0,
          1,
          3
        ],
        "B_minus": []
      },
      {
        "id": "63-10-1",
        "split": "63",
        "n": 10,
        "A_plus": [
          0,
          1,
          3
        ],
        "A_minus": [
          4,
          5,
          9
        ],
        "B_plus": [
          0,
          2,
          6
        ],
        "B_minus": []
      },
      {
        "id": "63-11-1",
        "split": "63",
        "n": 11,
        "A_plus": [
          0,
          1,
          3
        ],
        "A_minus": [
          2,
          7,
          9
        ],
        "B_plus": [
          0,
          1,
          5
        ],
        "B_minus": []
      },
      {
        "id": "63-12-1",
        "split": "63",
        "n": 12,
        "A_plus": [
          0,
          1,
          5
        ],
        "A_minus": [
          3,
          6,
          9
        ],
        "B_plus": [
          0,
          2,
          4
        ],
        "B_minus": []
      },
      {
        "id": "63-13-1",
        "split": "63",
        "n": 13,
        "A_plus": [
          0,
          1,
          2
        ],
        "A_minus": [
          3,
          6,
          12
        ],
        "B_plus": [
          0,
          2,
          5
        ],
        "B_minus": []
      },
      {
        "id": "63-13-2",
        "split": "63",
        "n": 13,
        "A_plus": [
          0,
          1,
          4
        ],
        "A_minus": [
          2,
          7,
          9
        ],
        "B_plus": [
          0,
          2,
          7
        ],
        "B_minus": []
      },
      {
        "id": "63-13-3",
        "split": "63",
        "n": 13,
        "A_plus": [
          0,
          1,
          4
        ],
        "A_minus": [
          2,
          8,
          10
        ],
        "B_plus": [
          0,
          2,
          6
        ],
        "B_minus": []
      },
      {
        "id": "63-15-1",
        "split": "63",
        "n": 15,
        "A_plus": [
          0,
          1,
          3
        ],
        "A_minus": [
          2,
          8,
          12
        ],
        "B_plus": [
          0,
          1,
          8
        ],
        "B_minus": []
      },
      {
        "id": "63-15-2",
        "split": "63",
        "n": 15,
        "A_plus": [
          0,
          1,
          3
        ],
        "A_minus": [
          2,
          11,
          12
        ],
        "B_plus": [
          0,
          4,
          8
        ],
        "B_minus": []
      },
      {
        "id": "63-15-3",
        "split": "63",
        "n": 15,
        "A_plus": [
          0,
          1,
          5
        ],
        "A_minus": [
          2,
          10,
          12
        ],
        "B_plus": [
          0,
          3,
          6
        ],
        "B_minus": []
      },
      {
        "id": "63-17-1",
        "split": "63",
        "n": 17,
        "A_plus": [
          0,
          1,
          3
        ],
        "A_minus": [
          4,
          11,
          15
        ],
        "B_plus": [
          0,
          3,
          8
        ],
        "B_minus": []
      },
      {
        "id": "63-19-1",
        "split": "63",
        "n": 19,
        "A_plus": [
          0,
          1,
          3
        ],
        "A_minus": [
          2,
          6,
          7
        ],
        "B_plus": [
          0,
          6,
          12
        ],
        "B_minus": []
      },
      {
        "id": "63-19-2",
        "split": "63",
        "n": 19,
        "A_plus": [
          0,
          1,
          4
        ],
        "A_minus": [
          3,
          8,
          14
        ],
        "B_plus": [
          0,
          2,
          9
        ],
        "B_minus": []
      },
      {
        "id": "63-19-3",
        "split": "63",
        "n": 19,
        "A_plus": [
          0,
          1,
          8
        ],
        "A_minus": [
          2,
          11,
          15
        ],
        "B_plus": [
          0,
          2,
          5
        ],
        "B_minus": []
      },
      {
        "id": "63-20-1",
        "split": "63",
        "n": 20,
        "A_plus": [
          0,
          1,
          9
        ],
        "A_minus": [
          3,
          10,
          13
        ],
        "B_plus": [
          0,
          2,
          6
        ],
        "B_minus": []
      },
      {
        "id": "63-21-1",
        "split": "63",
        "n": 21,
        "A_plus": [
          0,
          1,
          5
        ],
        "A_minus": [
          10,
          18,
          20
        ],
        "B_plus": [
          0,
          3,
          9
        ],
        "B_minus": []
      },
      {
        "id": "63-21-2",
        "split": "63",
        "n": 21,
        "A_plus": [
          0,
          1,
          8
        ],
        "A_minus": [
          9,
          15,
          18
        ],
        "B_plus": [
          0,
          4,
          11
        ],
        "B_minus": []
      },
      {
        "id": "63-23-1",
        "split": "63",
        "n": 23,
        "A_plus": [
          0,
          1,
          4
        ],
        "A_minus": [
          5,
          16,
          21
        ],
        "B_plus": [
          0,
          2,
          8
        ],
        "B_minus": []
      },
      {
        "id": "63-25-1",
        "split": "63",
        "n": 25,
        "A_plus": [
          0,
          1,
          5
        ],
        "A_minus": [
          6,
          16,
          22
        ],
        "B_plus": [
          0,
          3,
          11
        ],
        "B_minus": []
      },
      {
        "id": "63-29-1",
        "split": "63",
        "n": 29,
        "A_plus": [
          0,
          1,
          4
        ],
        "A_minus": [
          21,
          26,
          28
        ],
        "B_plus": [
          0,
          8,
          17
        ],
        "B_minus": []
      },
      {
        "id": "72-10-1",
        "split": "72",
        "n": 10,
        "A_plus": [
          0,
          1,
          2,
          4,
          6
        ],
        "A_minus": [
          5,
          8
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          2
        ]
      },
      {
        "id": "72-12-1",
        "split": "72",
        "n": 12,
        "A_plus": [
          0,
          1,
          2,
          4,
          9
        ],
        "A_minus": [
          5,
          11
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ]
      },
      {
        "id": "72-12-2",
        "split": "72",
        "n": 12,
        "A_plus": [
          0,
          1,
          2,
          6,
          8
        ],
        "A_minus": [
          4,
          7
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ]
      },
      {
        "id": "72-12-3",
        "split": "72",
        "n": 12,
        "A_plus": [
          0,
          1,
          3,
          5,
          6
        ],
        "A_minus": [
          2,
          10
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ]
      },
      {
        "id": "72-13-1",
        "split": "72",
        "n": 13,
        "A_plus": [
          0,
          1,
          2,
          6,
          9
        ],
        "A_minus": [
          5,
          7
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          2
        ]
      },
      {
        "id": "72-14-1",
        "split": "72",
        "n": 14,
        "A_plus": [
          0,
          1,
          3,
          4,
          8
        ],
        "A_minus": [
          5,
          7
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          2
        ]
      },
      {
        "id": "72-15-1",
        "split": "72",
        "n": 15,
        "A_plus": [
          0,
          1,
          2,
          6,
          10
        ],
        "A_minus": [
          11,
          14
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ]
      },
      {
        "id": "72-19-1",
        "split": "72",
        "n": 19,
        "A_plus": [
          0,
          1,
          2,
          4,
          13
        ],
        "A_minus": [
          3,
          8
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          2
        ]
      },
      {
        "id": "72-23-1",
        "split": "72",
        "n": 23,
        "A_plus": [
          0,
          1,
          2,
          6,
          9
        ],
        "A_minus": [
          8,
          20
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          1
        ]
      },
      {
        "id": "72-25-1",
        "split": "72",
        "n": 25,
        "A_plus": [
          0,
          1,
          3,
          7,
          17
        ],
        "A_minus": [
          18,
          23
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          4
        ]
      },
      {
        "id": "72-28-1",
        "split": "72",
        "n": 28,
        "A_plus": [
          0,
          1,
          3,
          8,
          19
        ],
        "A_minus": [
          20,
          26
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ]
      },
      {
        "id": "72-28-2",
        "split": "72",
        "n": 28,
        "A_plus": [
          0,
          1,
          3,
          10,
          23
        ],
        "A_minus": [
          4,
          8
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          10
        ]
      },
      {
        "id": "90-13-1",
        "split": "90",
        "n": 13,
        "A_plus": [
          2,
          5,
          6,
          7,
          8,
          11
        ],
        "A_minus": [
          1,
          3,
          9
        ],
        "B_plus": [],
        "B_minus": []
      },
      {
        "id": "90-13-2",
        "split": "90",
        "n": 13,
        "A_plus": [
          4,
          7,
          8,
          10,
          11,
          12
        ],
        "A_minus": [
          1,
          3,
          9
        ],
        "B_plus": [],
        "B_minus": []
      },
      {
        "id": "90-24-1",
        "split": "90",
        "n": 24,
        "A_plus": [
          3,
          4,
          8,
          9,
          16,
          20
        ],
        "A_minus": [
          0,
          15,
          21
        ],
        "B_plus": [],
        "B_minus": []
      },
      {
        "id": "90-26-1",
        "split": "90",
        "n": 26,
        "A_plus": [
          1,
          3,
          4,
          9,
          10,
          12
        ],
        "A_minus": [
          2,
          6,
          18
        ],
        "B_plus": [],
        "B_minus": []
      },
      {
        "id": "90-26-2",
        "split": "90",
        "n": 26,
        "A_plus": [
          7,
          11,
          14,
          16,
          21,
          22
        ],
        "A_minus": [
          2,
          6,
          18
        ],
        "B_plus": [],
        "B_minus": []
      }
    ],
    "scalar_proper_lengths": [
      13,
      24,
      26
    ],
    "scalar_sources": [
      "Ang, Arasu, Ma and Strassler (2008), Theorem 3 and Lemma 6; DOI 10.1016/j.disc.2004.12.029",
      "Schmidt and Smith (2013), Theorem 5.1; DOI 10.1016/j.jcta.2012.08.004"
    ]
  },
  "seeds": {
    "description": "One explicit signed-support construction at every minimal admissible divisor, separately for each weight distribution. These are existence seeds, not the full catalogue of primitive equivalence classes.",
    "indexing": "zero-based; positions not listed have value zero",
    "source_url": "https://www.researchgate.net/publication/225655363_Signed_differences_for_weighing_designs",
    "pairs": [
      {
        "n": 5,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          3,
          4
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          1
        ],
        "B_minus": [
          2,
          4
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 7,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          3,
          4
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          2,
          6
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 8,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          3,
          7
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          3
        ],
        "B_minus": [
          4,
          5
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 11,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          3,
          9
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          2
        ],
        "B_minus": [
          3,
          6
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 12,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          3,
          5,
          6
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          4
        ],
        "B_minus": [
          2,
          8
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 13,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          3,
          5
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          4,
          11
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 17,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          6,
          8
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          8
        ],
        "B_minus": [
          10,
          12
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 19,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          3,
          6
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          9
        ],
        "B_minus": [
          4,
          10
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 23,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          5,
          7
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          7
        ],
        "B_minus": [
          3,
          13
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 29,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          9,
          21
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          5
        ],
        "B_minus": [
          10,
          12
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 41,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          4,
          38
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          12
        ],
        "B_minus": [
          5,
          29
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 43,
        "split": [
          5,
          4
        ],
        "A_plus": [
          1,
          2,
          4,
          40
        ],
        "A_minus": [
          0
        ],
        "B_plus": [
          0,
          12
        ],
        "B_minus": [
          5,
          24
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 7,
        "split": [
          6,
          3
        ],
        "A_plus": [
          3,
          4,
          6
        ],
        "A_minus": [
          0,
          1,
          5
        ],
        "B_plus": [
          0,
          4,
          5
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 10,
        "split": [
          6,
          3
        ],
        "A_plus": [
          4,
          5,
          9
        ],
        "A_minus": [
          0,
          1,
          3
        ],
        "B_plus": [
          0,
          2,
          6
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 11,
        "split": [
          6,
          3
        ],
        "A_plus": [
          2,
          4,
          9
        ],
        "A_minus": [
          0,
          1,
          8
        ],
        "B_plus": [
          0,
          2,
          3
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 12,
        "split": [
          6,
          3
        ],
        "A_plus": [
          4,
          7,
          10
        ],
        "A_minus": [
          0,
          1,
          8
        ],
        "B_plus": [
          0,
          2,
          4
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 13,
        "split": [
          6,
          3
        ],
        "A_plus": [
          3,
          6,
          12
        ],
        "A_minus": [
          0,
          1,
          2
        ],
        "B_plus": [
          0,
          2,
          5
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 15,
        "split": [
          6,
          3
        ],
        "A_plus": [
          1,
          4,
          9
        ],
        "A_minus": [
          0,
          2,
          6
        ],
        "B_plus": [
          0,
          1,
          2
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 17,
        "split": [
          6,
          3
        ],
        "A_plus": [
          4,
          11,
          15
        ],
        "A_minus": [
          0,
          1,
          3
        ],
        "B_plus": [
          0,
          3,
          8
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 19,
        "split": [
          6,
          3
        ],
        "A_plus": [
          2,
          7,
          15
        ],
        "A_minus": [
          0,
          1,
          13
        ],
        "B_plus": [
          0,
          15,
          17
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 23,
        "split": [
          6,
          3
        ],
        "A_plus": [
          5,
          16,
          21
        ],
        "A_minus": [
          0,
          1,
          4
        ],
        "B_plus": [
          0,
          6,
          21
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 25,
        "split": [
          6,
          3
        ],
        "A_plus": [
          1,
          6,
          15
        ],
        "A_minus": [
          0,
          4,
          10
        ],
        "B_plus": [
          0,
          1,
          3
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 29,
        "split": [
          6,
          3
        ],
        "A_plus": [
          21,
          26,
          28
        ],
        "A_minus": [
          0,
          1,
          4
        ],
        "B_plus": [
          0,
          8,
          17
        ],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 10,
        "A_plus": [
          2,
          3,
          5,
          7,
          9
        ],
        "A_minus": [
          0,
          1
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          4
        ],
        "provenance": "Independently generated representative by a bounded support search; verified by exact integer periodic autocorrelations. Existence at these parameters was already published; no novelty is claimed for the representative.",
        "split": [
          7,
          2
        ],
        "source": "Existence at these parameters: Georgiou (2010), Table 4, DOI 10.1007/s13571-010-0007-3; this explicit representative independently regenerated."
      },
      {
        "n": 12,
        "A_plus": [
          1,
          5,
          6,
          7,
          11
        ],
        "A_minus": [
          0,
          3
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ],
        "provenance": "Independently generated representative by a bounded support search; verified by exact integer periodic autocorrelations. Existence at these parameters was already published; no novelty is claimed for the representative.",
        "split": [
          7,
          2
        ],
        "source": "Existence at these parameters: Georgiou (2010), Table 4, DOI 10.1007/s13571-010-0007-3; this explicit representative independently regenerated."
      },
      {
        "n": 13,
        "split": [
          7,
          2
        ],
        "A_plus": [
          0,
          2,
          3,
          5,
          9
        ],
        "A_minus": [
          11,
          12
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          1
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 14,
        "A_plus": [
          3,
          4,
          6,
          7,
          13
        ],
        "A_minus": [
          0,
          2
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          2
        ],
        "provenance": "Independently generated representative by a bounded support search; verified by exact integer periodic autocorrelations. Existence at these parameters was already published; no novelty is claimed for the representative.",
        "split": [
          7,
          2
        ],
        "source": "Existence at these parameters: Georgiou (2010), Table 4, DOI 10.1007/s13571-010-0007-3; this explicit representative independently regenerated."
      },
      {
        "n": 15,
        "A_plus": [
          4,
          5,
          6,
          10,
          14
        ],
        "A_minus": [
          0,
          3
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ],
        "provenance": "Independently generated representative by a bounded support search; verified by exact integer periodic autocorrelations. Existence at these parameters was already published; no novelty is claimed for the representative.",
        "split": [
          7,
          2
        ],
        "source": "Existence at these parameters: Georgiou (2010), Table 4, DOI 10.1007/s13571-010-0007-3; this explicit representative independently regenerated."
      },
      {
        "n": 19,
        "split": [
          7,
          2
        ],
        "A_plus": [
          6,
          12,
          15,
          16,
          17
        ],
        "A_minus": [
          0,
          7
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          1
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 23,
        "split": [
          7,
          2
        ],
        "A_plus": [
          11,
          14,
          18,
          19,
          20
        ],
        "A_minus": [
          0,
          12
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          1
        ],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 25,
        "A_plus": [
          1,
          3,
          16,
          17,
          20
        ],
        "A_minus": [
          0,
          5
        ],
        "B_plus": [
          0
        ],
        "B_minus": [
          6
        ],
        "provenance": "Independently generated representative by a bounded support search; verified by exact integer periodic autocorrelations. Existence at these parameters was already published; no novelty is claimed for the representative.",
        "split": [
          7,
          2
        ],
        "source": "Existence at these parameters: Georgiou (2010), Table 4, DOI 10.1007/s13571-010-0007-3; this explicit representative independently regenerated."
      },
      {
        "n": 13,
        "split": [
          9,
          0
        ],
        "A_plus": [
          2,
          3,
          5,
          7,
          9,
          10
        ],
        "A_minus": [
          0,
          1,
          4
        ],
        "B_plus": [],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      },
      {
        "n": 24,
        "split": [
          9,
          0
        ],
        "A_plus": [
          1,
          5,
          12,
          13,
          17,
          18
        ],
        "A_minus": [
          0,
          6,
          9
        ],
        "B_plus": [],
        "B_minus": [],
        "source": "S. D. Georgiou (2010), Signed differences for weighing designs, Table 1, pp. 118; DOI 10.1007/s13571-010-0007-3",
        "provenance": "Published unsigned supports, converted to zero-based indexing; signs recovered by exact PAF verification."
      }
    ]
  },
  "finite_results": [
    {
      "split": "54",
      "n": 1,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 2,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 3,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 4,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 5,
      "primitive_classes": 1,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 6,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 7,
      "primitive_classes": 1,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 8,
      "primitive_classes": 3,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 9,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 10,
      "primitive_classes": 3,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 11,
      "primitive_classes": 5,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 12,
      "primitive_classes": 2,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 13,
      "primitive_classes": 5,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 14,
      "primitive_classes": 6,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 15,
      "primitive_classes": 4,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 16,
      "primitive_classes": 2,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 17,
      "primitive_classes": 3,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 18,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 19,
      "primitive_classes": 4,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 20,
      "primitive_classes": 5,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 21,
      "primitive_classes": 2,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 22,
      "primitive_classes": 3,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 23,
      "primitive_classes": 2,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 24,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 25,
      "primitive_classes": 2,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 26,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 27,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 28,
      "primitive_classes": 3,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 29,
      "primitive_classes": 1,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 30,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 31,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 32,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 33,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 34,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 35,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 36,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 37,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 38,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 39,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 40,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 41,
      "primitive_classes": 1,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 42,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 43,
      "primitive_classes": 1,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 44,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 45,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 46,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 47,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 48,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 49,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 50,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 51,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 52,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 53,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 54,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 55,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 56,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 57,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 58,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 59,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 60,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 61,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 62,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 63,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "54",
      "n": 64,
      "primitive_classes": 0,
      "method": "exhaustive_search"
    },
    {
      "split": "63",
      "n": 1,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "63",
      "n": 2,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "63",
      "n": 3,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "63",
      "n": 4,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "63",
      "n": 5,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "63",
      "n": 6,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 9,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 7,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 20,
      "raw_primitive_hits": 12
    },
    {
      "split": "63",
      "n": 8,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 150,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 9,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 260,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 10,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 735,
      "raw_primitive_hits": 48
    },
    {
      "split": "63",
      "n": 11,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 504,
      "raw_primitive_hits": 72
    },
    {
      "split": "63",
      "n": 12,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 3360,
      "raw_primitive_hits": 30
    },
    {
      "split": "63",
      "n": 13,
      "primitive_classes": 3,
      "method": "exhaustive_search",
      "candidates_tested": 1320,
      "raw_primitive_hits": 168
    },
    {
      "split": "63",
      "n": 14,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 5445,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 15,
      "primitive_classes": 3,
      "method": "exhaustive_search",
      "candidates_tested": 7920,
      "raw_primitive_hits": 150
    },
    {
      "split": "63",
      "n": 16,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 14300,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 17,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 5460,
      "raw_primitive_hits": 72
    },
    {
      "split": "63",
      "n": 18,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 31850,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 19,
      "primitive_classes": 3,
      "method": "exhaustive_search",
      "candidates_tested": 9520,
      "raw_primitive_hits": 132
    },
    {
      "split": "63",
      "n": 20,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 54400,
      "raw_primitive_hits": 156
    },
    {
      "split": "63",
      "n": 21,
      "primitive_classes": 2,
      "method": "exhaustive_search",
      "candidates_tested": 44064,
      "raw_primitive_hits": 96
    },
    {
      "split": "63",
      "n": 22,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 55233,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 23,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 23940,
      "raw_primitive_hits": 72
    },
    {
      "split": "63",
      "n": 24,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 176890,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 25,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 69300,
      "raw_primitive_hits": 162
    },
    {
      "split": "63",
      "n": 26,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 122199,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 27,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 145728,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 28,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 276000,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 29,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 70200,
      "raw_primitive_hits": 72
    },
    {
      "split": "63",
      "n": 30,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 511875,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 31,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 95004,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 32,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 511560,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 33,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 365400,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 34,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 418035,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 35,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 476160,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 36,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 1331264,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 37,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 209440,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 38,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 687225,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 39,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 771120,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 40,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 1903650,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 41,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 329004,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 42,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 2367001,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 43,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 405080,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 44,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 2132000,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 45,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 2353400,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 46,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 1591989,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 47,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 595980,
      "raw_primitive_hits": 0
    },
    {
      "split": "63",
      "n": 48,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 5363820,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 1,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "72",
      "n": 2,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "72",
      "n": 3,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "72",
      "n": 4,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "72",
      "n": 5,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "72",
      "n": 6,
      "primitive_classes": 0,
      "method": "component_weight_exclusion"
    },
    {
      "split": "72",
      "n": 7,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 1,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 8,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 18,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 9,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 42,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 10,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 168,
      "raw_primitive_hits": 2
    },
    {
      "split": "72",
      "n": 11,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 126,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 12,
      "primitive_classes": 3,
      "method": "exhaustive_search",
      "candidates_tested": 1260,
      "raw_primitive_hits": 8
    },
    {
      "split": "72",
      "n": 13,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 462,
      "raw_primitive_hits": 2
    },
    {
      "split": "72",
      "n": 14,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 2376,
      "raw_primitive_hits": 2
    },
    {
      "split": "72",
      "n": 15,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 3861,
      "raw_primitive_hits": 2
    },
    {
      "split": "72",
      "n": 16,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 8008,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 17,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 3003,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 18,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 21840,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 19,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 6188,
      "raw_primitive_hits": 2
    },
    {
      "split": "72",
      "n": 20,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 42840,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 21,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 34884,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 22,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 46512,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 23,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 20349,
      "raw_primitive_hits": 2
    },
    {
      "split": "72",
      "n": 24,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 184338,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 25,
      "primitive_classes": 1,
      "method": "exhaustive_search",
      "candidates_tested": 67298,
      "raw_primitive_hits": 10
    },
    {
      "split": "72",
      "n": 26,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 127512,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 27,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 159390,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 28,
      "primitive_classes": 2,
      "method": "exhaustive_search",
      "candidates_tested": 328900,
      "raw_primitive_hits": 8
    },
    {
      "split": "72",
      "n": 29,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 80730,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 30,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 687960,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 31,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 118755,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 32,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 712530,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 33,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 509733,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 34,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 604128,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 35,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 712008,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 36,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 2226048,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 37,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 324632,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 38,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 1130976,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 39,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 1307691,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 40,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 3513594,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 41,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 575757,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 42,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 4606056,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 43,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 749398,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 44,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 4253340,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 45,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 4812990,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 46,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 3258024,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 47,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 1221759,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 48,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 12336786,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 49,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 3067878,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 50,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 8561520,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 51,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 5720652,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 52,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 10593800,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 53,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 2349060,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 54,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 18192720,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 55,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 8609055,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 56,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 22137570,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 57,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 10436283,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 58,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 11459448,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 59,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 4187106,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 60,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 50403276,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 61,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 5006386,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 62,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 16384536,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 63,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 29745735,
      "raw_primitive_hits": 0
    },
    {
      "split": "72",
      "n": 64,
      "primitive_classes": 0,
      "method": "exhaustive_search",
      "candidates_tested": 38826012,
      "raw_primitive_hits": 0
    },
    {
      "split": "90",
      "n": 13,
      "primitive_classes": 2,
      "method": "exhaustive_search"
    },
    {
      "split": "90",
      "n": 24,
      "primitive_classes": 1,
      "method": "exhaustive_search"
    },
    {
      "split": "90",
      "n": 26,
      "primitive_classes": 2,
      "method": "exhaustive_search"
    }
  ],
  "published_counts_2010": {
    "source": {
      "citation": "S. D. Georgiou, Signed differences for weighing designs, Sankhya B 72 (2010), 107-121, DOI 10.1007/s13571-010-0007-3",
      "url": "https://www.researchgate.net/publication/225655363_Signed_differences_for_weighing_designs",
      "tables": {
        "54": 2,
        "63": 3,
        "72": 4
      },
      "note": "Positive counts transcribed through n=64 from the published exhaustive tables. Missing lengths through 64 have count zero. This is a transcription and arithmetic check, not a rerun of the original searches."
    },
    "maximum_transcribed_length": 64,
    "counts": {
      "54": {
        "5": 1,
        "7": 1,
        "8": 3,
        "10": 4,
        "11": 5,
        "12": 2,
        "13": 5,
        "14": 7,
        "15": 5,
        "16": 5,
        "17": 3,
        "19": 4,
        "20": 9,
        "21": 3,
        "22": 8,
        "23": 2,
        "24": 5,
        "25": 3,
        "26": 5,
        "28": 10,
        "29": 1,
        "30": 8,
        "32": 5,
        "33": 5,
        "34": 3,
        "35": 2,
        "36": 2,
        "38": 4,
        "39": 5,
        "40": 12,
        "41": 1,
        "42": 9,
        "43": 1,
        "44": 8,
        "45": 5,
        "46": 2,
        "48": 7,
        "49": 1,
        "50": 6,
        "51": 3,
        "52": 5,
        "55": 6,
        "56": 13,
        "57": 4,
        "58": 1,
        "60": 15,
        "63": 3,
        "64": 5
      },
      "63": {
        "7": 1,
        "10": 1,
        "11": 1,
        "12": 1,
        "13": 3,
        "14": 1,
        "15": 3,
        "17": 1,
        "19": 3,
        "20": 2,
        "21": 3,
        "22": 1,
        "23": 1,
        "24": 1,
        "25": 1,
        "26": 3,
        "28": 1,
        "29": 1,
        "30": 4,
        "33": 1,
        "34": 1,
        "35": 1,
        "36": 1,
        "38": 3,
        "39": 3,
        "40": 2,
        "42": 3,
        "44": 1,
        "45": 3,
        "46": 1,
        "48": 1,
        "49": 1,
        "50": 2,
        "51": 1,
        "52": 3,
        "55": 1,
        "56": 1,
        "57": 3,
        "58": 1,
        "60": 6,
        "63": 3
      },
      "72": {
        "10": 1,
        "12": 3,
        "13": 1,
        "14": 1,
        "15": 1,
        "19": 1,
        "20": 1,
        "23": 1,
        "24": 3,
        "25": 1,
        "26": 1,
        "28": 3,
        "30": 2,
        "36": 3,
        "38": 1,
        "39": 1,
        "40": 1,
        "42": 1,
        "45": 1,
        "46": 1,
        "48": 3,
        "50": 2,
        "52": 1,
        "56": 3,
        "57": 1,
        "60": 5
      }
    }
  },
  "published_counts_2012": {
    "source": {
      "citation": "S. D. Georgiou, K. Drosou and C. Koukouvinos, A Discrete Fourier Transform Approach Searching for Compatible Sequences and Optimal Designs, Informatica 36 (2012), 425-429",
      "url": "https://www.informatica.si/index.php/informatica/article/view/422/426",
      "location": "Table captioned Table 1 on page 428; the adjacent discussion refers to Table 4.",
      "note": "Exact positive entries transcribed from the publisher PDF; omitted lengths in 400..500 have count zero. This is a check of published data, not a new sequence enumeration."
    },
    "split": [
      5,
      4
    ],
    "length_range": [
      400,
      500
    ],
    "counts": {
      "400": 16,
      "403": 5,
      "405": 5,
      "406": 8,
      "407": 5,
      "408": 8,
      "410": 5,
      "413": 1,
      "414": 2,
      "415": 1,
      "416": 10,
      "418": 12,
      "420": 27,
      "424": 3,
      "425": 6,
      "427": 1,
      "429": 10,
      "430": 5,
      "432": 7,
      "434": 7,
      "435": 6,
      "437": 6,
      "440": 20,
      "441": 3,
      "442": 8,
      "444": 2,
      "445": 1,
      "448": 15,
      "450": 10,
      "451": 6,
      "455": 7,
      "456": 9,
      "459": 3,
      "460": 11,
      "462": 17,
      "464": 6,
      "465": 5,
      "468": 7,
      "469": 1,
      "470": 4,
      "472": 3,
      "473": 6,
      "475": 7,
      "476": 13,
      "480": 20,
      "481": 5,
      "483": 5,
      "484": 8,
      "485": 1,
      "488": 3,
      "490": 11,
      "492": 3,
      "493": 4,
      "494": 9,
      "495": 10,
      "496": 5,
      "497": 1,
      "500": 11
    }
  },
  "published_spot_counts_2010": {
    "54": {
      "120": 18,
      "168": 17,
      "320": 14,
      "400": 16
    },
    "63": {
      "120": 6,
      "168": 4,
      "320": 2,
      "400": 3
    },
    "72": {
      "120": 5,
      "168": 6,
      "240": 5,
      "250": 2
    }
  },
  "scope_note": "All-length completeness combines the paper's theoretical bounds with exhaustive enumeration. The scalar proper orders 13,24,26 are known theoretically. Checking saved data alone does not prove absence of unlisted classes. Published-table transcriptions are retained unchanged; this package does not independently authenticate them against page images."
}


==> Anc/readme.txt <==
THE COMPLETE EXISTENCE SPECTRUM OF PERIODIC COMPLEMENTARY
TERNARY PAIRS OF WEIGHT NINE

Online Resource 1 - RACSAM
Stelios D. Georgiou and Stella Stylianou
School of Science, RMIT University, Melbourne, Australia
Corresponding author: Stelios D. Georgiou (stelios.georgiou@rmit.edu.au)
29 October 2026

START HERE
This package contains the programs and the essential results. The saved
results can be read without running the searches. All instructions are in
this file. Extract the ZIP before using the files.

To inspect the results, open catalogue.csv or results.csv in Excel or another
spreadsheet program. No programming software is needed for this.

To check the saved results, install Python 3 and run in this folder:
  python reproduce.py
No extra Python libraries are needed. On some systems use python3 instead.

To repeat all the exhaustive searches, also install a C++17 compiler and run:
  python reproduce.py --full
The default compiler is g++. A different compiler can be selected with
--compiler, for example: python reproduce.py --full --compiler clang++
The full calculation can take several minutes, depending on the computer.
The same command performs the quick checks before starting the searches.

THE EIGHT FILES
readme.txt
  This guide. It explains every supplied file and the three commands.

reproduce.py
  The main program. With no options, independently checks every catalogue
  pair by integer periodic autocorrelation, component weights, support gcds
  and sequence equivalence. It checks all 33 construction seeds, 99 zero
  insertions, the supplied published-count transcriptions and both CSV files.
  With --full, compiles and runs the three search programs below, removes
  repeated classes and compares every generated class and every per-length
  count with the saved results. This includes lengths with no primitive pair.
  With --length and --split, constructs one pair at an admissible length.

gen54_primitive.py
  Exhaustive search for distribution (5,4). The main program runs it at
  every length 1 through 64, including the zero-count cases. Its expected
  counts are checked only after each search; they never prune a search.
  Run the full calculation through reproduce.py so the required full range
  is used automatically. No separate command for this file is needed.

gen6372_full.cpp
  Exhaustive searches for (6,3) at every length 6 through 48 and for (7,2)
  at every length 7 through 64. Smaller lengths cannot accommodate the
  larger component. It records every retained primitive pair before duplicate
  removal. It does not stop after an expected number of solutions.
  reproduce.py compiles, runs and checks its output automatically.

cw9_primitive_check.cpp
  An independent exhaustive scalar search for (9,0) at lengths 13, 24 and
  26. These are the only primitive lengths by the cited theoretical result.
  It tests one representative of each three-element negative support under
  cyclic permutations and common position multipliers, and every disjoint
  six-element positive support. reproduce.py compiles and runs it.

data.json
  All machine-readable data in one file: the complete 96-class catalogue,
  the 33 construction seeds, finite-search counts and retained per-length
  statistics, and the 2010/2012 published-count transcriptions with sources.
  It can also be opened in a text editor. The transcriptions retain their
  original source notes; this package does not recheck them against page
  images. They provide consistency comparisons, not the search input.

catalogue.csv
  The 96 primitive representatives in a spreadsheet-readable form. Columns
  id, split and n identify the representative, weight distribution and length.
  A_plus, A_minus, B_plus and B_minus list positions with entries +1 and -1.
  Positions start at zero; unlisted entries are zero. Semicolons separate
  positions within a cell. An empty cell means an empty support.

results.csv
  The number of primitive sequence-equivalence classes at each length in the stated
  ranges, including all zeros: 64 rows for (5,4), 48 for (6,3), 64 for (7,2)
  and three for (9,0). There are 179 rows in total. The method column marks
  smaller lengths excluded by component weight separately from searches.
  A zero means no primitive class at that length; it need not mean that no
  pair at all exists there. A shorter primitive pair may extend to that length
  by inserting zeros. This file counts primitive classes, not all pairs.

WHAT THE PROGRAM DISPLAYS
The quick command prints PASS messages for the catalogue, seeds, count
comparisons and CSV agreement. It checks saved results; it does not repeat
the exhaustive searches or prove absence of missing classes.

The full command then reports progress for each distribution. Its final PASS
means that new exhaustive searches reproduce all 96 primitive classes and
all 179 result rows. Generated raw outputs, logs and executables are kept in
a temporary folder and removed automatically. The supplied files are not
changed. No large intermediate outputs need to be distributed.

The 96 classes consist of 59 for (5,4), 20 for (6,3), 12 for (7,2) and five
for (9,0). The scalar counts are two at 13, one at 24 and two at 26.
All-length completeness uses the theoretical bounds in the paper together
with these exhaustive finite calculations. The five scalar classes and their
restriction to the three primitive lengths are credited to earlier work.

CONSTRUCT ONE PAIR
For example, to construct a (5,4) pair of length 235, run:
  python reproduce.py --length 235 --split 54
Other split values are 63, 72 and 90. The program prints the four signed
supports, the seed length and the zero-insertion factor. It checks their PAFs.
For an inadmissible length it reports that no pair exists by the paper's
existence theorem. This command constructs one pair, not every class.

Sequence equivalence means independent cyclic permutations, reversals and
sign changes of the components, together with one common position multiplier
coprime to the length. Components are ordered by decreasing weight. This
package does not classify weighing matrices under arbitrary matrix operations.


==> Anc/results.csv <==
split,n,primitive_classes,method
54,1,0,exhaustive_search
54,2,0,exhaustive_search
54,3,0,exhaustive_search
54,4,0,exhaustive_search
54,5,1,exhaustive_search
54,6,0,exhaustive_search
54,7,1,exhaustive_search
54,8,3,exhaustive_search
54,9,0,exhaustive_search
54,10,3,exhaustive_search
54,11,5,exhaustive_search
54,12,2,exhaustive_search
54,13,5,exhaustive_search
54,14,6,exhaustive_search
54,15,4,exhaustive_search
54,16,2,exhaustive_search
54,17,3,exhaustive_search
54,18,0,exhaustive_search
54,19,4,exhaustive_search
54,20,5,exhaustive_search
54,21,2,exhaustive_search
54,22,3,exhaustive_search
54,23,2,exhaustive_search
54,24,0,exhaustive_search
54,25,2,exhaustive_search
54,26,0,exhaustive_search
54,27,0,exhaustive_search
54,28,3,exhaustive_search
54,29,1,exhaustive_search
54,30,0,exhaustive_search
54,31,0,exhaustive_search
54,32,0,exhaustive_search
54,33,0,exhaustive_search
54,34,0,exhaustive_search
54,35,0,exhaustive_search
54,36,0,exhaustive_search
54,37,0,exhaustive_search
54,38,0,exhaustive_search
54,39,0,exhaustive_search
54,40,0,exhaustive_search
54,41,1,exhaustive_search
54,42,0,exhaustive_search
54,43,1,exhaustive_search
54,44,0,exhaustive_search
54,45,0,exhaustive_search
54,46,0,exhaustive_search
54,47,0,exhaustive_search
54,48,0,exhaustive_search
54,49,0,exhaustive_search
54,50,0,exhaustive_search
54,51,0,exhaustive_search
54,52,0,exhaustive_search
54,53,0,exhaustive_search
54,54,0,exhaustive_search
54,55,0,exhaustive_search
54,56,0,exhaustive_search
54,57,0,exhaustive_search
54,58,0,exhaustive_search
54,59,0,exhaustive_search
54,60,0,exhaustive_search
54,61,0,exhaustive_search
54,62,0,exhaustive_search
54,63,0,exhaustive_search
54,64,0,exhaustive_search
63,1,0,component_weight_exclusion
63,2,0,component_weight_exclusion
63,3,0,component_weight_exclusion
63,4,0,component_weight_exclusion
63,5,0,component_weight_exclusion
63,6,0,exhaustive_search
63,7,1,exhaustive_search
63,8,0,exhaustive_search
63,9,0,exhaustive_search
63,10,1,exhaustive_search
63,11,1,exhaustive_search
63,12,1,exhaustive_search
63,13,3,exhaustive_search
63,14,0,exhaustive_search
63,15,3,exhaustive_search
63,16,0,exhaustive_search
63,17,1,exhaustive_search
63,18,0,exhaustive_search
63,19,3,exhaustive_search
63,20,1,exhaustive_search
63,21,2,exhaustive_search
63,22,0,exhaustive_search
63,23,1,exhaustive_search
63,24,0,exhaustive_search
63,25,1,exhaustive_search
63,26,0,exhaustive_search
63,27,0,exhaustive_search
63,28,0,exhaustive_search
63,29,1,exhaustive_search
63,30,0,exhaustive_search
63,31,0,exhaustive_search
63,32,0,exhaustive_search
63,33,0,exhaustive_search
63,34,0,exhaustive_search
63,35,0,exhaustive_search
63,36,0,exhaustive_search
63,37,0,exhaustive_search
63,38,0,exhaustive_search
63,39,0,exhaustive_search
63,40,0,exhaustive_search
63,41,0,exhaustive_search
63,42,0,exhaustive_search
63,43,0,exhaustive_search
63,44,0,exhaustive_search
63,45,0,exhaustive_search
63,46,0,exhaustive_search
63,47,0,exhaustive_search
63,48,0,exhaustive_search
72,1,0,component_weight_exclusion
72,2,0,component_weight_exclusion
72,3,0,component_weight_exclusion
72,4,0,component_weight_exclusion
72,5,0,component_weight_exclusion
72,6,0,component_weight_exclusion
72,7,0,exhaustive_search
72,8,0,exhaustive_search
72,9,0,exhaustive_search
72,10,1,exhaustive_search
72,11,0,exhaustive_search
72,12,3,exhaustive_search
72,13,1,exhaustive_search
72,14,1,exhaustive_search
72,15,1,exhaustive_search
72,16,0,exhaustive_search
72,17,0,exhaustive_search
72,18,0,exhaustive_search
72,19,1,exhaustive_search
72,20,0,exhaustive_search
72,21,0,exhaustive_search
72,22,0,exhaustive_search
72,23,1,exhaustive_search
72,24,0,exhaustive_search
72,25,1,exhaustive_search
72,26,0,exhaustive_search
72,27,0,exhaustive_search
72,28,2,exhaustive_search
72,29,0,exhaustive_search
72,30,0,exhaustive_search
72,31,0,exhaustive_search
72,32,0,exhaustive_search
72,33,0,exhaustive_search
72,34,0,exhaustive_search
72,35,0,exhaustive_search
72,36,0,exhaustive_search
72,37,0,exhaustive_search
72,38,0,exhaustive_search
72,39,0,exhaustive_search
72,40,0,exhaustive_search
72,41,0,exhaustive_search
72,42,0,exhaustive_search
72,43,0,exhaustive_search
72,44,0,exhaustive_search
72,45,0,exhaustive_search
72,46,0,exhaustive_search
72,47,0,exhaustive_search
72,48,0,exhaustive_search
72,49,0,exhaustive_search
72,50,0,exhaustive_search
72,51,0,exhaustive_search
72,52,0,exhaustive_search
72,53,0,exhaustive_search
72,54,0,exhaustive_search
72,55,0,exhaustive_search
72,56,0,exhaustive_search
72,57,0,exhaustive_search
72,58,0,exhaustive_search
72,59,0,exhaustive_search
72,60,0,exhaustive_search
72,61,0,exhaustive_search
72,62,0,exhaustive_search
72,63,0,exhaustive_search
72,64,0,exhaustive_search
90,13,2,exhaustive_search
90,24,1,exhaustive_search
90,26,2,exhaustive_search

